A Minimum Energy Filter for Localisation of an Unmanned Aerial Vehicle

Accurate localisation of unmanned aerial vehicles is vital for the next generation of automation tasks. This paper proposes a minimum energy filter for velocity-aided pose estimation on the extended special Euclidean group. The approach taken exploits the Lie-group symmetry of the problem to combine Inertial Measurement Unit (IMU) sensor output with landmark measurements into a robust and high performance state estimate. We propose an asynchronous discrete-time implementation to fuse high bandwidth IMU with low bandwidth discrete-time landmark measurements typical of real-world scenarios. The filter's performance is demonstrated by simulation.

==> reviews/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

Two reviews have been obtained and they are both positive
on the whole. However, quite a few comments have been
raised which are useful for improving the paper. Authors
are required to revise the paper by taking into account all
the comments from reviewers.  


==> reviews/Response_to_reviews.txt <==
In response to reviewer 7's comments, we have added a footnote on page 3 explaining where the approximation is made in the derivation. We have also clarified the caption for figures 1 and 2, indicating that these results are for a single simulation run. The mean-squared error metric would be more appropriate if we have performed multiple simulations and were consolidating the results.

In response to reviewer 8's comments, we have added some additional detail in Section VI, explaining our choice of adding in the alpha term. We have also adjusted our simulation results shown in Figures 1 and 2 with the correct value of alpha that more closely matches out explanation in Section VI.
We feel that it is not necessary to include additional background material on matrix lie group theory as this information is widely available in a number of textbooks.


paper code:
5f8174ff77c66ef9913dbc9a907c433a

==> reviews/Review25981.txt <==
Reviewer 7 of CDC 2020 submission 1285

Comments to the author
======================

This paper proposes a minimum energy filter to estimate the
pose and linear velocity of an unmanned aerial vehicle
based on IMU and landmark measurements. The mathematical
derivations appear to be correct, the results are
meaningful and illustrated with numerical simulations and
the presentation is clear. Only a couple of comments are in
order

- In Theorem V.5., we can see the proposed filter is a
second-order approximate minimum energy one. Why it is
called approximate, and where the approximation is utilized
shall be clarified.

-In VII. SIMULATIONS, the authors are suggested to place
the mean-square translation error and rotation error in
Figs.1-2. 


==> reviews/Review25983.txt <==
Reviewer 8 of CDC 2020 submission 1285

Comments to the author
======================

In this paper, a minimum energy filtering was established
for velocity-aided pose estimation. The Lie-group symmetry
was utilized to combine Inertial Measurement Unit sensor
output with landmark measurements to achieve a robust and
high performance state estimate. Moreover, an asynchronous
discrete-time implementation was proposed to fuse high
bandwidth IMU with low bandwidth discrete-time
measurements.

Overall, this paper is novel and interesting. And this
paper is well organized and written. Here are a few
comments to be considered when revising this paper:
1)"A key contribution is to incorporate the landmark
observations by an asynchronous update ...." From the
comparison of (51) and (52) with (53) and (54), the
discrete update step is added by introducing $\alpha$. Can
you explain the reasonability of the form (53) and (54)?
For example, If this update step is implemented, the
estimation accuracy could be improved. How to verify this
point? 
2)The matrix Lie group, as an important tool, is employed
to model the position, orientation and linear velocity of a
robot. Some corresponding background as well as its
advantages should be given.
3)Could you explain the details how the Lie-group symmetry
is utilized to combine Inertial Measurement Unit sensor
output with landmark measurements?
